A method for analyzing stakeholders' influence on an open source software ecosystem's requirements engineering process

For a firm in an open source software (OSS) ecosystem, the requirements engineering (RE) process is rather multifaceted. Apart from its typical RE process, there is a competing process, external to the firm and inherent to the firm's ecosystem. When trying to impose an agenda in competition with other firms, and aiming to align internal product planning with the ecosystem's RE process, firms need to consider who and how influential the other stakeholders are, and what their agendas are. The aim of the presented research is to help firms identify and analyze stakeholders in OSS ecosystems, in terms of their influence and interactions, to create awareness of their agendas, their collaborators, and how they invest their resources. To arrive at a solution artifact, we applied a design science research approach where we base artifact design on the literature and earlier work. A stakeholder influence analysis (SIA) method is proposed and demonstrated in terms of applicability and utility through a case study on the Apache Hadoop OSS ecosystem. SIA uses social network constructs to measure the stakeholders' influence and interactions and considers the special characteristics of OSS RE to help firms structure their stakeholder analysis processes in relation to an OSS ecosystem. SIA adds a strategic aspect to the stakeholder analysis process by addressing the concepts of influence and interactions, which are important to consider while acting in collaborative and meritocratic RE cultures of OSS ecosystems.

==> REEN-D-17-00003_Revision_1.txt <==
REEN-D-17-00003_R1 Revision 1 Rejoinder                 
Lund, 4th of November 2017

Dear Editor-In-Chief,

We have now revised and hereby resubmit our article “Who are they and what do they want? - Stakeholder Identification and Influence Analysis in Open Source Software Ecosystems”.
 
All reviewer comments have been taken into account as explained in detail in the table attached to this letter. The comments are indexed as follows: C<comment no>. For brevity, we removed the public comments for each of the reviewers as they did not contain explicit improvement suggestions and most of them overlapped the detailed comments. To avoid inconsistencies, we kept the summary comments and assigned them unique IDs. 

As summarized below, all reviewers' explicit update suggestions have resulted in improvements and updates to the paper. The main improvements to this revised version include: 

* We have improved the influence analysis part of SIIA by restructuring the sixth step, and an addition of a seventh step that provides more specific guidance to how SIIA can be applied and used to address the purposes as defined in the first step. Specifically, stakeholder mapping and an influence/agenda alignment matrix have been introduced as an extension. See sec. 3.1.2,  3.2.7 and table 2. As a result, the case study (see sec. 4) and discussion (see sec. 5.3) has been revised accordingly. This change corresponds to comments C5 and C31.
* We have provided more background on the Apache Hadoop OSS ecosystem (see sec 4.1.), and improved motivation and discussion for SIIA’s applicability, and need for further validation in future work (see sec. 6, second last paragraph, sec 7, last two paragraphs). This change corresponds to comments C34-C37.
* We have clarified the motivation for network-based measures compared to count-based measures (see sec. 6, second paragraph). This change corresponds to comments C4 and C33.
* We have made the paper more concise and less verbose by removing repetitive text and merging tables where possible. This change corresponds to comment C4, C12, C16, C24, and C27.We addressed various minor amendments and language improvement suggestions. We also performed a full review of the manuscript.

In conclusion, we have addressed each referee's comments in the attached table, including explanations of where and how the comment was addressed. We are very grateful for the time and effort that the referees have put into providing us with this detailed feedback.

Yours sincerely,
Johan Linåker, Björn Regnell, and Daniela Damian

====================

Below we present responses to each comment with the following structure:
C# | Reviewer’s Comment | Answers and Actions

--------------------

C1: 
The promised insight in stakeholder influence is not substantiated and not clarified

Answer: We now believe to have addressed this comment with answers and actions explained below.

--------------------

C2:
The scientific contribution is still vague and limited to allow for archival journal publication

Answer: We now believe to have addressed this comment with answers and actions explained below.

--------------------

C3:
The added value of the SIIA method over simple means (firms most contributors) is not addressed

Answer: Count-based measures (e.g., counting the number of commits or comments) provides a simplified view as they do not consider inter-developer relationships [1]. From the network-based measures, an analysis can consider aspects as the relative activity, coordination, communication efficiency, and how influential adjacent stakeholders are (i.e., out-degree, betweenness, closeness, and eigenvector respectively) [2].

Action: This has been added to the conceptual foundations for SIIA (see sec. 3.1.3, first paragraph) and to section on Threats to Validity (see sec. 6, second paragraph)

--------------------

C4:
The paper is verbose at many places and contains many repetitions

Answer: We agree with the reviewer that there are a number of unnecessary repetitions. 

Action: Paper has been condensed, primarily in regard to the sections 2 and 3. See also comments C12, C16, C24, and C27.

--------------------

C5:
There is one major issue with the paper: the interpretation of the SN metrics in the SIIA method to patterns of influence on RE decision making. Why does SIIA not have a 7th step that puts the purpose of step S1 in a reflective perspective on the findings of the steps S4-S6 (Table 1). For instance the section 3.3.6 seems to miss any guidelines for the interpretation of the SN metrics. Next to this, the Cross-comparison section in 4.2.1 reads as a candidate to be included in a 7th step of SIIA.  If this step of interpretative guidelines for the determination of stakeholder influence should be added to the SIIA method, the paper would certainly qualify better for archival journal publication. 

Answer: We agree with the reviewer that S6 was limited to only describing the calculation procedure and abstract usage of the centrality measures. Further guidance is motivated to help users of SIIA perform an influence analysis.

Action: A seventh step (S7) has been added to SIIA that focus on the influence analysis and provides more specific guidance to how SIIA can be applied and used to address the purposes as defined in Step 1. Specifically, stakeholder mapping and an influence/agenda alignment matrix are added as an extension. See sec. 3.1.2,  3.2.7 and table 2. 
As a result, the case study (see sec. 4) and discussion (see sec. 5.3) has been revised accordingly.
As a further consequence, in the sixth step (S6) of SIIA, stakeholder influence profiles has been introduced. These consist of the four centrality measures and highlights how these should be used together when characterizing and comparing stakeholders. For this purpose, an overall influence score has also been introduced as a part of the influence profile, which sums the partial rankings of the centrality measures. See sec. 3.2.6.

--------------------

C6:
The sections of the Abstract (Background, Aim, Method, Results, Conclusions) are not appropriately used. E.g. Results does not contain any result.

Action: Abstract has been rephrased accordingly.

--------------------

C7:
Abstract l. 29: "they want". This is very colloquial. Refer to the strategic goals or objectives of the focal firm.

Action: Abstract has been rephrased accordingly.

--------------------

C8:
Abstract: l.37: SIIA is adapted: this is not in the paper.

Action: Abstract has been rephrased accordingly.

--------------------

C9:
Abstract: l.42: Performing the case study is part of the Method, and not of the Results. 

Action: Abstract has been rephrased accordingly.

--------------------

C10:
Abstract: l 48: It is not common to list future work in an abstract.

Action: Abstract has been rephrased accordingly.

--------------------

C11:
P.2, col.2, l.8: What is a descriptive validation?

Answer: Descriptive validation is an early form of design evaluation where information from the knowledge base and detailed scenarios can be used to demonstrate an artifact's utility (Hevner, 2004). 

Action: This has been clarified in the Research Approach (see sec. 2, last paragraph) and in the case study (see sec. 4.2, first paragraph).

--------------------

C12:
Chapter 2 reads like a doubling: first according to the seven guidelines of Hevner, second according the figure 1 of DSR. Why not integrate these descriptions. Many facts of the Research approach are repeated.

Action: The section on Research Approach (see sec. 2) has been condensed accordingly.

--------------------

C13:
It is unclear why the organizational structure of the OSS consortium or community is not involved in the stakeholder influence analysis. E.g. the members, chairs, and sponsors of the umbrella Apache foundation have a serious influence on the constituent projects, such as Hadoop, Tomcat.

Answer: SIIA uses centrality measures from social network analysis to quantify the level of influence of stakeholders. This approach can be adapted based on scope and abstraction of the analysis (e.g., if the focal firm is interested in a specific component over a certain period) – see sec.4.2.2.  Looking at stakeholders’ memberships in the governance organization (e.g., PMC and Committers) may give further understanding on the influence of a stakeholder on a high level and may be considered as a complementary approach to SIIA.

Action: This point has been added to the discussion (see sec. 5.3, second paragraph).

--------------------

C14:
Same: S3 does not contain mining in the descriptions. This is done in S4?

Answer: Mining is mentioned in the heading for S3 - “Identification and mining of requirements artifact repositories.”. 

Action: This has been further emphasized in the textual description (see sec. 3.2.3),

--------------------

C15:
Same: S6 is strictly speaking not an analysis, but a measurement step. The interpretation and analysis of the data is not in the explanation.

Answer: We agree with the reviewer and thanks for highlighting this matter. 

Action: S6 has been renamed to stakeholder influence profiles and restructured. These profiles consist of the four centrality measures and highlight how these should be used together when characterizing and comparing stakeholders. For this purpose, an overall influence score has also been introduced as a part of the influence profile, which sums the partial rankings of the centrality measures. See sec. 3.2.6 and comment C5.

--------------------

C16:
Section 3.3: contains many textual repetitions with e.g. Table 1. 

Answer: We agree with the reviewer and thanks for highlighting this matter. 

Action: Some repetitions has been removed. We do however believe that the table and textual descriptions of SIIA should be able to stand alone, why there some repetitions that intentionally has been left.

--------------------

C17:
Section 3.3.5: the metrics on the degree of stakeholder participation are vaguely described. Better introduce formal metrics for unambiguous interpretation. Introduce names for referencing in the paper. Furthermore, two metrics are proposed: which is taken in the paper where. 

Answer: In S5, the two metrics referred to are two examples of how the weights of the edges connecting two nodes (stakeholders) can be calculated. 

Action: These are two different levels of granularity, which has now been emphasized (see sec. 3.2.5, seventh paragraph). Formal mathematical expressions have also been added (see sec. 3.2.5).

--------------------

C18:
Same: the example in fig 3 seems unnecessary complex: each of the nodes A, B, C has a contribution of 50, 100, 150 to the patch, which can be labeled to the nodes and not to the edges. 

Answer: We agree that it might seem complicated. The figure is meant to illustrate the weights of the edges, why we believe that the trade-off between complexity and correctness is needed.

--------------------

C19:
Same: how are contributions to multiple patches in different configurations effectuated in the network? 

Answer: The LOC should be aggregated over the number of patches, i.e. a lower level of granularity than looking at the number of patches as was illustrated in the example regarding comments. 

Action: The example has been modified to clarify this point (see sec. 3.2.5, seventh paragraph).

--------------------

C20:
3.3.6: justify the choice for these four centrality metrics

Answer: In sec. 3.1.3 (first paragraph) the four centrality measures are motivated by a reference to Faust [2]. These four are commonly used when analyzing centrality and importance of actors in OSS ecosystems. 

Action: A new paragraph has been added to the section Threats to validity (see sec. 6, second paragraph under Construct validity) which discusses this further.

--------------------

C21:
Same: the choice of the network metrics seem not related to the "purpose" as identified in S1 of the SIIA method. Do different purposes imply different metrics?

Answer: The four centrality measures should be used together when characterizing a stakeholder’s influence. 

Action: This has been emphasized with the introduction of influence profiles in Step 6. The introduction of Step 7 (see sec. 3.2.7), along with a revised version of the case study (see sec. 4) provides further guidance on how the centrality measures may be used together. See comment C5 for further clarification.

--------------------

C22:
Ch. 4 before section 4.1: What was the focal firm of the SIIA?

Answer: The descriptive validation (see comment C11) takes the perspective of a fictive focal firm that applies SIIA on the Apache Hadoop OSS ecosystem. 

Action: This has been further explained in the beginning of sec. 4.2.

--------------------

C23:
Same: why was Hadoop chosen for the case study. 

Answer: The Apache Hadoop OSS ecosystem was chosen due to the high concentration of firms in the ecosystem as we are primarily interested in the organizational level, and because it is the apache project with the highest number of committers. 

Action: This has been clarified in the Research Approach (see sec. 2, last paragraph). A discussion of this matter has also been added to the section of Threats to validity (see sec. 6, external validity).

--------------------

C24:
Table 2 and 3 could be merged by leaving out the General Interpretation.

Answer: We agree with the reviewer and thank for pointing the matter out.

Action: Former Table 2 and 3 has been merged into Table 2. More explicitly, the general interpretation has been merged with the interpretation from the RE perspective.

--------------------

C25:
Section 4.2.1: The 9.0 and 3.0 collaborations data can be included in Table 4

Action: The information has been added to the table.

--------------------

C26:
Section 4.2.2: What was the purpose for the SIIA (S1) of the focal firm WANdisco? Did you interview a WANdisco representative?  

Action: This section (4.2.2) has been revised to consider the perspective of a fictive firm, to whom WANdisco is a potential partner. 

--------------------

C27:
Table 5 and 6: Table captions can be reduced as most is in the running text.

Action: The table captions have been condensed.

--------------------

C28:
Table 7: Why not visualize the data in a network?

Answer: The required information is presented in the table. Example graphs are presented in Figure 6.

--------------------

C29:
Same: this section lacks the interpretation of the WANdisco stakeholder influence.

Action: This has been added in the revised version of sec. 4.2.2. Se specifically the first paragraph.

--------------------

C30:
Section 4.3: the metrics P1 and P2 are vaguely described, and should be formally defined. See above.

Answer: We agree with the reviewer and thank for pointing the matter out.

Action: Formal descriptions have been added, see sec. 4.3.

--------------------

C31:
Same: This section reads like a statistical exercise and is lacking the perspective of requirements engineering. The interpretation of the statistical data to determinants of stakeholder influence is left to the reader, whereas this is promised as the main outcome of the SIIA method. Refer to earlier comments on the possible 7th step for SIIA.

Answer: This part is meant as a quantitative validation of SIIA by defining two performance measures (P1 and P2) that consider the effect of influence from an RE perspective, and correlates these with the centrality metrics used to characterize influence.

--------------------

C32:
Ch 5: "SIIA helps in the characterization … OSS ecosystem." As a reviewer I am not convinced as any type of reflection step is missing in SIIA.
Action: A seventh step has now been added to SIIA addressing this gap. See comment C5. 

--------------------

C33:
Overall, it is not clear to me why SIIA is superior over a simple counting of contibutions in LOC, comments, issues, feature proposals, etc. per firm included in the OSS community.

Answer: Count-based measures provides a simplified view as they do not consider inter-developer relationships. 

Action: This has been added to the section on Threats to Validity (see sec. 6, second paragraph).

--------------------

C34:
The title of the paper suggests a focus on OSS Ecosystem"S", whereas the paper only examines ONE ecosystem. Though revising from plural to singular tense is an easy edit, such a change does require going through the paper to limit the scope of statements made about ecosystems, when only one case has been studied. Generalizing from one case is hazardous or misleading.   There is no mention in the abstract that this paper presents ONE case study, but instead suggests that the study applies to any or all software ecosystems. Again, the scope is too broad and unsubstantiated, and unacceptable until revised. Overall, the main flaw of this submission is generalization to assert insight to understanding software ecosystems, based on a case study of ONE software ecosystem--without any indication or qualification how this ONE is similar to or different from other OSS ecosystems.

Answer: We do agree with the reviewer that we cannot generalize from one case, as is not our intention. Rather, we propose SIIA based on literature and earlier work (see sec. 3.1), and perform an initial validation and exemplification by applying it on the Apache Hadoop OSS ecosystem, with a combination of descriptive (see comment C11) and quantitative validation. We do this with a design science research approach and view this study as a first design cycle. In future work, we aim to perform more both quantitative and qualitative validation by adding further design cycles. These would include applying SIIA on more OSS ecosystems, and from existing focal firms' perspectives.

Action: This has been emphasized in the external validity section (see sec. 6, second last paragraph), and in conclusions (see sec 7, last two paragraphs).

--------------------

C35:
A reader unfamiliar with the Hadoop OSS project is merely given a Website URL to look into or understand what this project is about. Are you hiding something? Do you expect the reader to already know and understand something about Hadoop? Should the reader of your paper first review the Wikipedia page on Hadoop? Further, is the software technology of Hadoop described in any research or trade publications? What is interesting about Hadoop as a software platform? Is it of value to know that Hadoop is a software library framework that allows for the distributed processing of large data sets across clusters of computers using simple programming models. Again, must the reader first review the Wikipedia page, or just dig into the Hadoop Website? Embrace your audience, rather than distance them from your efforts. 

Answer: We thank the reviewer for highlighting this perspective. We did not intentionally miss a more detailed description of the Apache Hadoop OSS ecosystem as it is not our intention with the case study to delve deep into the technology, functionality, or background of the Apache Hadoop project. Rather, we are interested in its ecosystem's (i.e., community's) stakeholder population (see sec. 4.1, first paragraph). The unit of analysis is the stakeholder (as defined in sec. 1, paragraph 1). The case study applies SIIA on this population, showing how stakeholders can be identified and analyzed in terms of the influence (see sec. 3.2.7).

Action: We have now added a more thorough background description to the Apache Hadoop project (see sec 4.1), along with an explanation that our emphasis had been to understand its ecosystem.

--------------------

C36:
Next, the "Apache Hadoop" project (the one indicated via the footnoted URL) is also part of the Apache Software Foundation (ASF) project ecosystem, as are other OSS projects unrelated to Hadoop. Does the case study of any ONE of these projects or their surrounding ecosystem provide generalized insight as to how ALL/SOME of the other OSS projects/ecosystems engage in their RE processes? What is and is not part of the Hadoop project ecosystem, compared to the ASF ecosystem, the Linux Kernel versus Linux Distribution (e.g., RedHat, Ubuntu, Debian) ecosystems, The Mozilla Firefox project ecosystem, and thousands of other OSS project ecosystems, and what is different. Without these details, it is hard to tell what the claims or findings presented in the paper mean. Again, this is a study of ONE and only one OSS ecosystem, as is the use of the SIIA process. So what is new, different, and significant about Hadoop RE processes via SIIA, versus what other potential SIIA studies of OSS projects/ecosystems might reveal? This is more than just a threat to external validity (which it is), as it seems core to understanding whether the SIIA process is just a one-shot method, rather than a systematic, repeatable process that others can independently utilize to re-study Hadoop and other OSS projects/ecosystems.

Answer: The case study presented in this study is focused on the Apache Hadoop OSS ecosystem (i.e., community). Further, as we note in the answer to comment C34, we do agree with the reviewer that we cannot generalize from one case, as is not our intention. By applying design science research, we propose SIIA based on literature and earlier work in the areas of OSS RE, Meritocracy, Stakeholder management, and Social network analysis (see sec. 3.1). This knowledge foundation (which is built by studying more than one OSS ecosystem) provides motivation for the initial design of SIIA. See comment C34 fur further discussion.

--------------------

C37:
As presented, the Hadoop project ecosystem has some unusual features as an OSS ecosystem. First, the PMC which manages the Hadoop PROJECT rather than the ecosystem, and Hadoop Committers membership as listed at https://hadoop.apache.org/who.html indicates about participants from 15 or so firms on the PMC, while 25 or so firms/universities have committers, and more than one hundred firms use Hadoop in production. Second, Hadoop  operates as a "screened but free" software update access controlled OSS project ecosystem, which may be more common to OSS projects that are coordinated and managed by a single corporate entity (e.g., HortonWorks for Hadoop, RedHat for RedHat/Fedora Linux) versus OSS projects that are run by non-profit foundations (Mozilla, ASF, Eclipse, Python), or by just a bunch of OSS volunteers. As such, who is the source of what Hadoop Requirements, what Hadoop Requirements flow from Hadoop production users who are note on the PMC or committers, or moregenerally who does what, when they want something done in Hadoop? Again, these details are hard to find in the paper, and the present References don't provide additional details. Too much missing here.

Answer: As the reviewer highlights, the Apache Hadoop OSS ecosystem (i.e., community, as we define in sec. 4.1), has a diverse population of organizations among its PMC (as presented in Fig. 5, sec 4.1), and its general stakeholder population (as presented in sec. 4.2.1), which is a main reason for why we chose Apache Hadoop for our case study and application of SIIA (as emphasized in sec. 2, last paragraph). 

Regarding the RE process, we wish to clarify that these details as requested by the reviewer are provided in the paper in the background and conceptual foundations on which SIIA is based (see sec. 3.1.1). 
As related work describes the RE process in OSS ecosystems (i.e., communities) (see sec. 3.1.1), requirements may be referred to as informalisms and broken down into requirements artifacts (e.g., issues, mail-threads, commits), which are persisted in different requirements repositories (issue-trackers, mailing-lists, code repositories). This is connected to an informal, decentralized and evolutionary process of requirements refinement. SIIA considers this context by looking at stakeholder interaction on a requirements artifact level, and emphasizes that a network is created for each requirements repository that is used. We believe that this abstract view of RE process is generalizable (based on literature), but acknowledge that further qualitative work is needed in coming design cycles.

--------------------

REFERENCES:

[1] Joblin, M., Apel, S., Hunsen, C., & Mauerer, W. (2017, May). Classifying developers into core and peripheral: An empirical study on count and network metrics. In Proceedings of the 39th International Conference on Software Engineering (pp. 164-174). IEEE Press.
[2] Faust, K. (1997). Centrality in affiliation networks. Social networks, 19(2), 157-191.


==> Springer tpl/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


